A Comparative Study of Image Disguising Methods for Confidential Outsourced Learning

Large training data and expensive model tweaking are standard features of deep learning for images. As a result, data owners often utilize cloud resources to develop large-scale complex models, which raises privacy concerns. Existing solutions are either too expensive to be practical or do not sufficiently protect the confidentiality of data and models. In this paper, we study and compare novel \emph{image disguising} mechanisms, DisguisedNets and InstaHide, aiming to achieve a better trade-off among the level of protection for outsourced DNN model training, the expenses, and the utility of data. DisguisedNets are novel combinations of image blocktization, block-level random permutation, and two block-level secure transformations: random multidimensional projection (RMT) and AES pixel-level encryption (AES). InstaHide is an image mixup and random pixel flipping technique \cite{huang20}. We have analyzed and evaluated them under a multi-level threat model. RMT provides a better security guarantee than InstaHide, under the Level-1 adversarial knowledge with well-preserved model quality. In contrast, AES provides a security guarantee under the Level-2 adversarial knowledge, but it may affect model quality more. The unique features of image disguising also help us to protect models from model-targeted attacks. We have done an extensive experimental evaluation to understand how these methods work in different settings for different datasets.

==> cifar-converge.csv <==
%% LaTeX2e file `cifar-converge.csv'
%% generated by the `filecontents' environment
%% from source `DisgNet-arxiv' on 2022/12/31.
%%
Epochs,Origin,RMT,AES
0,2.653,2.667,2.657
5,0.793,1.093,2.104
10,0.909,1.133,2.077
15,0.776,1.278,2.334
20,0.603,1.065,2.378
25,0.522,0.977,2.732
30,0.437,0.936,2.773
35,0.418,0.898,2.714
40,0.377,0.897,2.768
45,0.368,0.855,2.693
50,0.367,0.861,2.688


==> datavp/noise_variation_LFW.csv <==
noise_lvl,accuracy,std
0,93.3,0.34
25,87.8,0.57
50,83.27,0.93
100,80.2,0.87
200,74.23,1.22


==> datavp/noise_variation_cifar.csv <==
noise_lvl,accuracy,std
0,89.71,0.56
25,89.13,0.11
50,87.12,0.16
100,83.75,0.46
200,76.74,0.47

==> datavp/noise_variation_fashion.csv <==
noise_lvl,accuracy,std
0,86.05,0.97
25,85.2,0.42
50,85.54,0.89
100,85.56,1.38
200,83.17,0.98

==> datavp/noise_variation_mnist.csv <==
noise_lvl,accuracy,std
0,96.18,0.9097
25,96.14,1.0840
50,96.406,0.6461
100,97.976,0.3478
200,97.306,0.6113

==> mnist-converge.csv <==
%% LaTeX2e file `mnist-converge.csv'
%% generated by the `filecontents' environment
%% from source `DisgNet-arxiv' on 2022/12/31.
%%
Epochs,Origin,RMT,AES
0,2.349,2.509,2.352
5,0.015,0.034,1.647
10,0.02,0.027,1.602
15,0.019,0.024,1.622
20,0.021,0.031,1.523
25,0.014,0.024,1.398
30,0.032,0.025,1.303
35,0.021,0.024,1.267
40,0.18,0.028,1.198
45,0.2,0.031,1.133
50,0.21,0.03,1.145


==> rmt_attack_known_pair_success.csv <==
%% LaTeX2e file `rmt_attack_known_pair_success.csv'
%% generated by the `filecontents' environment
%% from source `DisgNet-arxiv' on 2022/12/31.
%%
known_pair,mnist,m_std,fashion,f_std,Cifar,c_std,LFW,l_std
1,17.24719679,11.22943753,17.48558247,6.379072061,12.34,5.63,13.22,6.78
5,52.53780475,31.53077248,33.29642445,19.39476016,45.89,7.82,39.78,6.23
10,77.97963173,32.1261866,31.22260669,23.47800517,76.23,4.21,47.57,5.31
15,94.25573501,1.243081749,73.30565167,20.05022801,78.54,3.78,77.89,7.85
20,94.517025,1.331025085,52.38523645,26.5159033,82.77,1.88,81.23,3.48
25,93.88128793,2.441820106,60.6805075,23.22099958,84.28,1.92,84.17,3.67
30,95.46960189,0.424555655,53.3633218,33.3632212,85.66,1.23,83.85,2.17
35,95.45108528,0.325092224,77.48096886,6.053685713,86.23,1.43,88.52,1.18

